Discovering Matching Dependencies

The concept of matching dependencies (mds) is recently pro- posed for specifying matching rules for object identification. Similar to the functional dependencies (with conditions), mds can also be applied to various data quality applications such as violation detection. In this paper, we study the problem of discovering matching dependencies from a given database instance. First, we formally define the measures, support and confidence, for evaluating utility of mds in the given database instance. Then, we study the discovery of mds with certain utility requirements of support and confidence. Exact algorithms are developed, together with pruning strategies to improve the time performance. Since the exact algorithm has to traverse all the data during the computation, we propose an approximate solution which only use some of the data. A bound of relative errors introduced by the approximation is also developed. Finally, our experimental evaluation demonstrates the efficiency of the proposed methods.

==> exp/md_confidence_d10_cite.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	0.47445887445887447	0.47445887445887447	0.47445887445887447	0.477088948787062	0.4780915287244401
30000	0.4720116618075802	0.4720116618075802	0.4720116618075802	0.47389192471159686	0.47811993517017826
50000	0.4643235605793006	0.4643235605793006	0.4643235605793006	0.46353975815316967	0.4663009404388715
70000	0.4665068752365334	0.4665068752365334	0.4665068752365334	0.46782243236143944	0.4663582842724979
100000	0.46875	0.46875	0.46875	0.4675505284628222	0.4687530852009083
120000	0.46561551558220443	0.46561551558220443	0.46561551558220443	0.46563295533441335	0.46747027741083225
150000	0.4657819566769817	0.4657819566769817	0.4657819566769817	0.4661369420820659	0.4657986914281938


==> exp/md_confidence_d10_cora.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	0.3790322580645161	0.3790322580645161	0.3790322580645161	0.37893864013267	0.3818657367044464
30000	0.3995650992117423	0.3995650992117423	0.3995650992117423	0.39905712701053797	0.39953743856605956
50000	0.3843452082288008	0.3843452082288008	0.3843452082288008	0.3825686508613338	0.3799002138275125
70000	0.38016130973877454	0.38016130973877454	0.38016130973877454	0.3789628901449988	0.3793413943915616
100000	0.3772290809327846	0.3772290809327846	0.3772290809327846	0.3758629729965918	0.3728983918128655
120000	0.3752338465966326	0.3752338465966326	0.3752338465966326	0.37413615644758125	0.37262269938650305
150000	0.37468968304370415	0.37468968304370415	0.37468968304370415	0.3742937853107345	0.3728167281672817


==> exp/md_confidence_d10_rest.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	0.7283288650580876	0.7283288650580876	0.7283288650580876	0.729050279329609	0.7318007662835249
30000	0.7560627674750356	0.7560627674750356	0.7560627674750356	0.7543548863300856	0.7547516860821581
50000	0.7430579964850615	0.7430579964850615	0.7430579964850615	0.7417772124295838	0.7420814479638009
70000	0.7363308008469299	0.7363308008469299	0.7363308008469299	0.7352601156069364	0.734011238961734
100000	0.7387534340659341	0.7387534340659341	0.7387534340659341	0.7372430900070872	0.7361850559941252
120000	0.7438546490915569	0.7438546490915569	0.7438546490915569	0.7431878113096982	0.7417364813404418
150000	0.7413533834586467	0.7413533834586467	0.7413533834586467	0.7408481089462684	0.7399972020145495


==> exp/md_support_d10_cite.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	0.05348950707662274	0.05348950707662274	0.05348950707662274	0.05183016105417277	0.04792581747193753
30000	0.052889484172356345	0.052889484172356345	0.052889484172356345	0.050994740452778416	0.04818529286857665
50000	0.05158340854687439	0.05158340854687439	0.05158340854687439	0.04964093709531845	0.0466977985323549
70000	0.05176879033499923	0.05176879033499923	0.05176879033499923	0.04986490837568071	0.046575112343034734
100000	0.05161916526956675	0.05161916526956675	0.05161916526956675	0.04944263066560781	0.04655038873692364
120000	0.0514216575922565	0.0514216575922565	0.0514216575922565	0.04934517094226713	0.04628766697732215
150000	0.05117492448315092	0.05117492448315092	0.05117492448315092	0.049095759287591696	0.04608162357956403


==> exp/md_support_d10_cora.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	0.02726059973319413	0.02726059973319413	0.02726059973319413	0.026506583144829187	0.025404558900295807
30000	0.028169553886248658	0.028169553886248658	0.028169553886248658	0.027575502069599876	0.026483213245439216
50000	0.026547139077897023	0.026547139077897023	0.026547139077897023	0.025911763686563543	0.024629460624054158
70000	0.026097232437256732	0.026097232437256732	0.026097232437256732	0.02548570767463577	0.02437008817525969
100000	0.025487742712822652	0.025487742712822652	0.025487742712822652	0.024914268501784142	0.02363988136614301
120000	0.025231266449914847	0.025231266449914847	0.025231266449914847	0.024621651958507507	0.02350886360117665
150000	0.025156306325512526	0.025156306325512526	0.025156306325512526	0.024652404966141704	0.02349730800389167


==> exp/md_support_d10_rest.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	0.03262348891201665	0.03262348891201665	0.03262348891201665	0.03134256664798655	0.030582019053718677
30000	0.03604559427623167	0.03604559427623167	0.03604559427623167	0.03475339372670638	0.033488397399276365
50000	0.03487614349701804	0.03487614349701804	0.03487614349701804	0.03367181120029036	0.03246747890356268
70000	0.03479325321625725	0.03479325321625725	0.03479325321625725	0.03368683718028696	0.032286161560282016
100000	0.03502651920658116	0.03502651920658116	0.03502651920658116	0.03387457209031591	0.03264528576836501
120000	0.035401831129196336	0.035401831129196336	0.035401831129196336	0.03440488301119023	0.033024754153950495
150000	0.03539013732833957	0.03539013732833957	0.03539013732833957	0.034297752808988766	0.03301810237203496

==> exp/md_time1_d10_cite.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	640.0	32.0	16.0	31.0	16.0
30000	1828.0	78.0	94.0	78.0	63.0
50000	2719.0	140.0	156.0	109.0	109.0
70000	3500.0	203.0	188.0	156.0	141.0
100000	4765.0	281.0	281.0	235.0	203.0
120000	5515.0	329.0	328.0	281.0	250.0
150000	7110.0	406.0	406.0	344.0	296.0


==> exp/md_time1_d10_cora.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	562.0	47.0	47.0	31.0	31.0
30000	1781.0	172.0	172.0	156.0	140.0
50000	2625.0	219.0	219.0	156.0	109.0
70000	3750.0	250.0	250.0	204.0	156.0
100000	5313.0	312.0	312.0	281.0	219.0
120000	6406.0	375.0	375.0	344.0	281.0
150000	8094.0	453.0	453.0	407.0	344.0


==> exp/md_time1_d10_rest.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	437.0	31.0	31.0	32.0	16.0
30000	1672.0	62.0	78.0	63.0	47.0
50000	2328.0	125.0	109.0	94.0	78.0
70000	3562.0	156.0	156.0	125.0	125.0
100000	4703.0	203.0	203.0	188.0	172.0
120000	5813.0	250.0	250.0	250.0	203.0
150000	6297.0	281.0	281.0	250.0	218.0

==> exp/md_time2_d10_cite.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	422.0	47.0	31.0	47.0	47.0
30000	1593.0	110.0	109.0	125.0	125.0
50000	2312.0	204.0	172.0	203.0	203.0
70000	3375.0	297.0	234.0	266.0	266.0
100000	4688.0	375.0	329.0	391.0	375.0
120000	5531.0	469.0	406.0	469.0	453.0
150000	6860.0	594.0	484.0	578.0	562.0


==> exp/md_time2_d10_cora.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	672.0	47.0	16.0	31.0	31.0
30000	1906.0	172.0	141.0	172.0	156.0
50000	2922.0	234.0	172.0	219.0	172.0
70000	4141.0	265.0	187.0	219.0	188.0
100000	5547.0	313.0	203.0	281.0	266.0
120000	6500.0	359.0	235.0	344.0	313.0
150000	7984.0	469.0	297.0	438.0	391.0


==> exp/md_time2_d10_rest.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	500.0	31.0	31.0	32.0	31.0
30000	1625.0	78.0	62.0	63.0	78.0
50000	2469.0	110.0	94.0	94.0	94.0
70000	3437.0	156.0	125.0	140.0	125.0
100000	4859.0	203.0	172.0	188.0	187.0
120000	5641.0	250.0	187.0	234.0	235.0
150000	6469.0	266.0	219.0	265.0	235.0

==> exp/md_time_ps1_d10_cite.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	500.0	16.0	31.0	15.0	31.0
30000	1782.0	94.0	94.0	79.0	62.0
50000	2563.0	125.0	141.0	125.0	94.0
70000	3126.0	187.0	187.0	172.0	141.0
100000	4814.0	266.0	282.0	235.0	203.0
120000	5486.0	313.0	328.0	281.0	251.0
150000	6736.0	390.0	407.0	360.0	312.0

==> exp/md_time_ps1_d10_cora.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	563.0	47.0	46.0	31.0	32.0
30000	1781.0	156.0	172.0	156.0	140.0
50000	2625.0	203.0	218.0	172.0	125.0
70000	3734.0	235.0	250.0	203.0	172.0
100000	5250.0	313.0	297.0	296.0	234.0
120000	6344.0	360.0	359.0	344.0	281.0
150000	8000.0	437.0	438.0	422.0	344.0

==> exp/md_time_ps1_d10_rest.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	437.0	31.0	31.0	32.0	16.0
30000	1672.0	62.0	78.0	63.0	47.0
50000	2328.0	125.0	109.0	94.0	78.0
70000	3562.0	156.0	156.0	125.0	125.0
100000	4703.0	203.0	203.0	188.0	172.0
120000	5813.0	250.0	250.0	250.0	203.0
150000	6297.0	281.0	281.0	250.0	218.0

==> exp/md_time_ps2_d10_cite.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	500.0	62.0	63.0	47.0	47.0
30000	1594.0	141.0	141.0	125.0	125.0
50000	2359.0	203.0	203.0	188.0	187.0
70000	3250.0	266.0	266.0	265.0	250.0
100000	4609.0	391.0	391.0	391.0	359.0
120000	5547.0	484.0	469.0	453.0	422.0
150000	6906.0	578.0	578.0	578.0	532.0

==> exp/md_time_ps2_d10_cora.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	672.0	47.0	16.0	31.0	31.0
30000	1906.0	172.0	141.0	172.0	156.0
50000	2922.0	234.0	172.0	219.0	172.0
70000	4141.0	265.0	187.0	219.0	188.0
100000	5547.0	313.0	203.0	281.0	266.0
120000	6500.0	359.0	235.0	344.0	313.0
150000	7984.0	469.0	297.0	438.0	391.0


==> exp/md_time_ps2_d10_rest.dat <==
tuples	EA 	EPS 	EPSC 	APS 	APSI 	
10000	500.0	31.0	31.0	32.0	31.0
30000	1625.0	78.0	62.0	63.0	78.0
50000	2469.0	110.0	94.0	94.0	94.0
70000	3437.0	156.0	125.0	140.0	125.0
100000	4859.0	203.0	172.0	188.0	187.0
120000	5641.0	250.0	187.0	234.0	235.0
150000	6469.0	266.0	219.0	265.0	235.0
